TESS discovery of a sub-Neptune orbiting a mid-M dwarf TOI-2136

We present the discovery of TOI-2136b, a sub-Neptune planet transiting every 7.85 days a nearby M4.5V-type star, identified through photometric measurements from the TESS mission. The host star is located $33$ pc away with a radius of $R_{\ast} = 0.34\pm0.02\ R_{\odot}$, a mass of $0.34\pm0.02\ M_{\odot}$ and an effective temperature of $\rm 3342\pm100\ K$. We estimate its stellar rotation period to be $75\pm5$ days based on archival long-term photometry. We confirm and characterize the planet based on a series of ground-based multi-wavelength photometry, high-angular-resolution imaging observations, and precise radial velocities from CFHT/SPIRou. Our joint analysis reveals that the planet has a radius of $2.19\pm0.17\ R_{\oplus}$, and a mass measurement of $6.4\pm2.4\ M_{\oplus}$. The mass and radius of TOI2136b is consistent with a broad range of compositions, from water-ice to gas-dominated worlds. TOI-2136b falls close to the radius valley for low-mass stars predicted by the thermally driven atmospheric mass loss models, making it an interesting target for future studies of its interior structure and atmospheric properties.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
